An Ultra-luminous X-Ray Object with a 2 hour period in M51

Ultra-luminous X-Ray Objects are off-nucleus point sources with $L_X=10^{39}$-$10^{41}$ erg/s but the nature of such systems are largely unidentified. Here we report a 2.1 hour period observed in a Chandra ACIS observation for ULX M51 X-7, which is located on the edge of a young star cluster in the star forming region in a spiral arm. In two ACIS observations separated by one year, the ULX changed from a high-hard to a low-soft spectral state, in contrast to most Galactic low mass X-ray binaries. Based on its period and spectral behaviors, we suggest that this ULX is a low mass X-ray binary system, with a dwarf companion of 0.2-0.3 $M_\odot$ and a compact accretor, either a neutron star or a black hole, whose mass is not well constrained. Relativistic beaming effects are likely involved to produce the observed high X-ray luminosities given its low accretion rate as inferred from a sustainable accretion scenario via Roche lobe overflow.

==> README.RESPONSE.txt <==
%auto-ignore
We thank the referee for his/her careful reading and comments, based on which
we made some improvements of our original paper. The following are our point to
point answers for the comments.


> - why were the counts extracted from a 4" radius circle? It 
>sounds rather large, given the Chandra PSF, unless the source is 
>far from the aim point. Please explain.
>

this aperture size was selected so that for Obs 354, about 97% energy is
encircled, and 3% (i.e., about 20 photons) is outside this aperture, which is
about the number of background photons within that aperture. then we required
the source in Obs 1622 having the same aperture. 

The first requirement is meant to include as many source photons as possible
without including too many background photons, and we think it reasonable.
However, the second requirement that they have the same aperture size, may not
be a good choice, so we don't require it now. instead, we select the aperture
size for Obs1622 based on the first requirement. Now we have for the first
observation the aperture size of 4", while for the second observation we use
the aperture size of 2".

such a change to the second observation will result in less (background)
photons. that also means less photons in the soft end (<1kev) and in the hard
end (>5kev) of the spectrum, which in turn will result in a slightly larger
absorbing column density and a slightly larger photon index. We made the
corresponding corrections in the text and the table based on our new results.



> - Figure 3 is called in page 3. It should be Fig.2
>

  changed

> - A more serious concern: the authors do not mention applying any 
>correction for the time-variable ACIS QE. This results from 
>deterioration of the CCD and it affects seriously the response 
>below 1~keV (and therefore the spectral results for soft spectra). 
>See http://cxc/cal/Acis/Cal_prods/qeDeg/index.html
>

 we did such corrections, but didn't mention it since i thought it is 
a standard practice. now we add some words about this in the text.

> - A propos of LMXB ULXs in E and SOs, the authors should quote 
>the paper by King (2002, MNRAS, 335, L13), where a beaming 
>scenario for these sources is discussed.
>

 we added a quotation of this paper.

> - Fig.2 - The figure does not say to what do the residuals apply 
>(although they are clearly from obsid 354). Also, I would find it 
>more useful if the residuals were plotted in terms of sigmas, 
>since this would give a better idea of the goodness of the fit. As 
>it is, I see a correlated positive residual in the 1~keV region. 
>Are they significant? Could there be some line emission?
>

 we changed the plot to show chi^2 and used lines with different thickness to
differentiate these two spectra.  

In the chi^2 plot, no such line-like residual shows up. the few number of
photons can only allow for rough discussions of absorption and hardness, and
cannot provide us with useful information about line emissions, which is
irrelavent to our points in this paper anyway.

we did try a mekal model on the first spectrum, but it gave a worse fit than
simple fits of absorbed powerlaw and diskbb.

> - Changes from high/hard to low/soft have been seen in galactic 
>sources.
>

 we changed our wording in the abstract and the discussion like below:
  normal galactic sources  --> most galactic sources

 while there are galactic sources change from high/hard to low/soft, one
example being the Novae Muscae 1991 as in our text, we think it is right to say
that most of the galactic sources show spectral transitions otherwise.



